Towards Better Understanding of Program-of-Thought Reasoning in Cross-Lingual and Multilingual Environments

Multi-step reasoning is essential for large language models (LLMs), yet multilingual performance remains challenging. While Chain-of-Thought (CoT) prompting improves reasoning, it struggles with non-English languages due to the entanglement of reasoning and execution. Program-of-Thought (PoT) prompting separates reasoning from execution, offering a promising alternative but shifting the challenge to generating programs from non-English questions. We propose a framework to evaluate PoT by separating multilingual reasoning from code execution to examine (i) the impact of fine-tuning on question-reasoning alignment and (ii) how reasoning quality affects answer correctness. Our findings demonstrate that PoT fine-tuning substantially enhances multilingual reasoning, outperforming CoT fine-tuned models. We further demonstrate a strong correlation between reasoning quality (measured through code quality) and answer accuracy, highlighting its potential as a test-time performance improvement heuristic.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

